An analytical framework to assess static versus dynamic triggering of fault-slip rockbursts

Fault-slip rockbursts, triggered by seismic rupture of nearby or remote faults, constitute a significant geohazard during deep underground excavations. Although these events occur frequently in underground projects, their underlying mechanisms are not yet fully understood. Most studies tacitly assume dynamic stress waves as the main triggering factor, often disregarding the role of coseismic static stress changes associated with fault slip. This paper introduces a novel analytical framework to diagnose both static and dynamic coseismic stress perturbations and quantify their contributions to fault-slip rockburst around a circular tunnel. Building on linear elastic fracture mechanics, seismic source theory, and the Kirsch solution, the model assesses whether coseismically elevated maximum tangential stress on the tunnel boundary under static and dynamic triggering effects is sufficient to induce failure around the tunnel. We extensively test our framework using synthetic case studies that represent typical fault-slip rockburst scenarios. Our results yield a rockburst hazard map that delineates regions of elevated triggering potential in the near-field and far-field of the seismogenic fault, and classify the triggering types as static, dynamic, or dual. We perform a comprehensive parametric sensitivity analysis to investigate how key factors, including seismic source characteristics, rock mass properties, and in-situ stress conditions, influence the spatial distribution of rockburst susceptibility. The model is further applied to a historical fault-slip rockburst event at the Gotthard Base Tunnel, effectively capturing the triggering mechanism of the observed failure. Our research provides a physically grounded and computationally efficient analytical framework with the results carrying significant implications for rockburst hazard assessments during deep underground excavations.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

